Automatic Transformation of Natural to Unified Modeling Language: A Systematic Review

Context: Processing Software Requirement Specifications (SRS) manually takes a much longer time for requirement analysts in software engineering. Researchers have been working on making an automatic approach to ease this task. Most of the existing approaches require some intervention from an analyst or are challenging to use. Some automatic and semi-automatic approaches were developed based on heuristic rules or machine learning algorithms. However, there are various constraints to the existing approaches of UML generation, such as restriction on ambiguity, length or structure, anaphora, incompleteness, atomicity of input text, requirements of domain ontology, etc. Objective: This study aims to better understand the effectiveness of existing systems and provide a conceptual framework with further improvement guidelines. Method: We performed a systematic literature review (SLR). We conducted our study selection into two phases and selected 70 papers. We conducted quantitative and qualitative analyses by manually extracting information, cross-checking, and validating our findings. Result: We described the existing approaches and revealed the issues observed in these works. We identified and clustered both the limitations and benefits of selected articles. Conclusion: This research upholds the necessity of a common dataset and evaluation framework to extend the research consistently. It also describes the significance of natural language processing obstacles researchers face. In addition, it creates a path forward for future research.

==> main_acm.txt <==
\documentclass[sigconf]{acmart}

\usepackage{booktabs} % For formal tables
\usepackage[listings]{tcolorbox}
\usepackage{xcolor}
\usepackage{multirow}
\usepackage{hyperref}
\usepackage{url}
\usepackage{comment}
\usepackage{todonotes}
\usepackage{color}
\usepackage{balance}
% \usepackage{cite}

\copyrightyear{2022} 
\acmYear{2022} 
\setcopyright{acmcopyright}
\acmConference[NLBSE 2022]{The 1st International Workshop on Natural Language-based Software Engineering}{May 21--29, 2022}{Pittsburgh, PA, USA}
\acmBooktitle{The 1st International Workshop on Natural Language-based Software Engineering (NLBSE 2022), May 21--29, 2022, Pittsburgh, PA, USA}
\acmPrice{15.00}
\acmDOI{10.1145/xxxxxxx.xxxxxxx}
\acmISBN{xxx-xxx-x-xx-xx-xx}

\begin{document}

\title{A Study of Automatic Transformation from Natural %Language 
to Unified Modeling Language}


\author{Sharif Ahmed}
    \affiliation{%
        \institution{Boise State University}
        \city{Boise}
        \state{ID}
        \country{USA}
}
\email{sharifahmed@u.boisestate.edu}

\author{Arif Ahmed}
    \affiliation{%
        \institution{Boise State University}
        \city{Boise}
        \state{ID}
        \country{USA}
}
\email{arifahmed@u.boisestate.edu}

\author{Nasir U. Eisty}
\affiliation{%
	   \institution{Boise State University}
	   \city{Boise}
	   \state{ID}
	   \country{USA}
}
\email{nasireisty@boisestate.edu}

% The default list of authors is too long for headers.
\renewcommand{\shortauthors}{S. Ahmed et al.}


\begin{abstract}
\input{abstract}
\end{abstract}

%
% The code below should be generated by the tool at
% http://dl.acm.org/ccs.cfm
% Please copy and paste the code instead of the example below.
%

\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10002944.10011122.10002945</concept_id>
<concept_desc>General and reference~Surveys and overviews</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10011007.10011074.10011081.10011082</concept_id>
<concept_desc>Software and its engineering~Software development methods</concept_desc>
<concept_significance>500</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Software and its engineering~Software development methods}


\keywords{Requirement Elicitation, Software Engineering, Natural Language Processing, Unified Modeling Language}


\maketitle

\section{Introduction}
\label{sec:Introduction}
\input{sec_introduction}

\section{Related Work}
\label{sec:Background}
\input{sec_background}

\section{Research Methodology}
\label{sec:Methodology}
\input{sec_methodology}

\section{Results}
\label{sec:Results}
\input{sec_results}

\section{Discussion}
\label{sec:Discussion}
\input{sec_discussion}

\section{Threats to Validity}
\label{sec:Threats}
\input{sec_threats}

\section{Conclusion}
\label{sec:Conclusion}
\input{sec_conclusion}


\balance{}


\bibliographystyle{abbrv}
\bibliography{sigproc}  


\end{document}


==> main_ieee.txt <==
\documentclass[conference]{IEEEtran}
\IEEEoverridecommandlockouts
% The preceding line is only needed to identify funding in the first footnote. If that is unneeded, please comment it out.
\usepackage{cite}
\usepackage{amsmath,amssymb,amsfonts}
\usepackage{algorithmic}
\usepackage{graphicx}
\usepackage{textcomp}
\usepackage{xcolor}
\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
    T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}
\begin{document}
\title{A Study of Automatic Transformation from Natural %Language 
to Unified Modeling Language}

\author{\IEEEauthorblockN{ Sharif Ahmed}
\IEEEauthorblockA{\textit{Dept.  of Computer Science } \\
\textit{Boise State University}\\
Boise, USA \\
sharifahmed@u.boisestate.edu}
\and
\IEEEauthorblockN{ Arif Ahmed}
\IEEEauthorblockA{\textit{Dept.  of Computer Science} \\
\textit{Boise State University}\\
Boise, USA \\
arifahmed@u.boisestate.edu}
\and
\IEEEauthorblockN{ Nasir U. Eisty}
\IEEEauthorblockA{\textit{Dept.  of Computer Science} \\
\textit{Boise State University}\\
Boise, USA \\
nasireisty@boisestate.edu}
}

\maketitle

\begin{abstract}
\input{abstract}
\end{abstract}

\begin{IEEEkeywords}
Requirement Elicitation, Software Engineering, Natural Language Processing, Unified Modeling Language
\end{IEEEkeywords}

\section{Introduction}
\label{sec:Introduction}
\input{sec_introduction}

\section{Related Work}
\label{sec:Background}
\input{sec_background}

\section{Research Methodology}
\label{sec:Methodology}
\input{sec_methodology}

\section{Results}
\label{sec:Results}
\input{sec_results}

\section{Discussion}
\label{sec:Discussion}
\input{sec_discussion}

\section{Threats to Validity}
\label{sec:Threats}
\input{sec_threats}

\section{Conclusion}
\label{sec:Conclusion}
\input{sec_conclusion}


% \setlength{\parskip}{.8em}
\bibliographystyle{IEEEtran}
\bibliography{sigproc}
\end{document}

